CUDA-Accelerated Application Scheduling in Vehicular Clouds Under Advanced Multichannel Operations in WAVE

This paper presents a novel Advanced Activity-Aware (AAA) scheme to optimize and improve Multi-Channel Operations based on the IEEE 1609.4 standard in wireless access vehicular environments (WAVE). The proposed scheme relies on the awareness of the vehicular safety load to dynamically find an optimal setup for switching between service channel intervals (SCHI) and control channel intervals (CCHI). SCHI are chosen for non-critical applications (e.g. infotainment), while CCHI are utilized for critical applications (e.g. safety-related). We maximize the channel utilization without sacrificing other application requirements such as latency and bandwidth. Our scheme is implemented and evaluated network simulator-3 (NS3). We guarantee the default Synchronization Interval (SI), like implemented by the standard in vehicular ad hoc networks (VANETs), when tested on real-time simulations of vehicular cloud (VC) load and VANET setups using NS3. We also evaluate a Markov Decision Process (MDP) based scheme and a fast greedy heuristic to optimize the problem of vehicular task placement with both IEEE 1609.4 and an opportunistic V2I version of the proposed AAA scheme. Our solution offers the reward of the VC by taking into account the overall utilization of the distributed virtualized VCs resources and vehicular bag-of-tasks (BOTs) placements both sequentially and in parallel. We present the simulation metrics proving that our proposed solution significantly improve the throughput and decreases the average delay of uploaded packets used for non-safety applications, while maintaining reliable communication (via CCHI) for safety-related applications similar to the IEEE 1609.4 standard.

==> 1AAAOddMltiChannel.dat <==
%% LaTeX2e file `1AAAOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
15 1 77.6
15 2 55.2
15 3 32.8
15 4 10.4
15 4.46429 0
%15 5 0
# vi: tabstop=20 nowrap nostartofline


==> 1AAAevenMltiChannel.dat <==
%% LaTeX2e file `1AAAevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
10 1 78.64
10 2 57.28
10 3 35.92
10 4 14.56
10 4.68165 0
%10 5 0
# vi: tabstop=20 nowrap nostartofline


==> 1DefaultOddMltiChannel.dat <==
%% LaTeX2e file `1DefaultOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
15 1 79.2
15 2 58.4
15 3 37.6
15 4 16.8
15 4.80769 0
%15 5 0
# vi: tabstop=20 nowrap nostartofline


==> 1DefaultevenMltiChannel.dat <==
%% LaTeX2e file `1DefaultevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
10 1 79.12
10 2 58.24
10 3 37.36
10 4 16.48
10 4.78927 0
%10 5 0
# vi: tabstop=20 nowrap nostartofline


==> 2AAAOddMltiChannel.dat <==
%% LaTeX2e file `2AAAOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
25 1 76.96
25 2 53.92
25 3 30.88
25 4 7.84
25 4.34028 0
%25 5 0
# vi: tabstop=20 nowrap nostartofline


==> 2AAAevenMltiChannel.dat <==
%% LaTeX2e file `2AAAevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
20 1 77.32
20 2 54.64
20 3 31.96
20 4 9.28
20 4.40917 0
%20 5 0
# vi: tabstop=20 nowrap nostartofline


==> 2DefaultOddMltiChannel.dat <==
%% LaTeX2e file `2DefaultOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
25 1 86.464
25 2 72.928
25 3 59.392
25 4 45.856
25 5 32.32
25 6 18.784
25 7 5.248
25 7.38771 0
%25 8 0
# vi: tabstop=20 nowrap nostartofline


==> 2DefaultevenMltiChannel.dat <==
%% LaTeX2e file `2DefaultevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
20 1 82.36
20 2 64.72
20 3 47.08
20 4 29.44
20 5 11.8
20 5.66893 0
%20 6 0
# vi: tabstop=20 nowrap nostartofline


==> 3AAAOddMltiChannel.dat <==
%% LaTeX2e file `3AAAOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
35 1 86.3543
35 2 72.7086
35 3 59.0628
35 4 45.4171
35 5 31.7714
35 6 18.1257
35 7 4.47996
35 7.32831 0
%35 8 0
# vi: tabstop=20 nowrap nostartofline


==> 3AAAevenMltiChannel.dat <==
%% LaTeX2e file `3AAAevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
30 1 80.4
30 2 60.8
30 3 41.2
30 4 21.6
30 5 2
30 5.10204 0
%30 6 0
# vi: tabstop=20 nowrap nostartofline


==> 3DefaultOddMltiChannel.dat <==
%% LaTeX2e file `3DefaultOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
35 1 90.6057
35 2 81.2114
35 3 71.8172
35 4 62.4229
35 5 53.0286
35 6 43.6343
35 7 34.24
35 8 24.8458
35 9 15.4515
35 10 6.0572
35 10.6448 0
%35 11 0
# vi: tabstop=20 nowrap nostartofline


==> 3DefaultevenMltiChannel.dat <==
%% LaTeX2e file `3DefaultevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
30 1 88.4
30 2 76.8
30 3 65.2
30 4 53.6
30 5 42
30 6 30.4
30 7 18.8
30 8 7.2
30 8.62069 0
%30 9 0
# vi: tabstop=20 nowrap nostartofline


==> 4AAAOddMltiChannel.dat <==
%% LaTeX2e file `4AAAOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
42 1 92.6857
42 2 85.3714
42 3 78.0572
42 4 70.7429
42 5 63.4286
42 6 56.1143
42 7 48.8
42 8 41.4858
42 9 34.1715
42 10 26.8572
42 11 19.5429
42 12 12.2286
42 13 4.91436
42 13.6719 0
%42 14 0
# vi: tabstop=20 nowrap nostartofline


==> 4AAAevenMltiChannel.dat <==
%% LaTeX2e file `4AAAevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
40 1 90.7
40 2 81.4
40 3 72.1
40 4 62.8
40 5 53.5
40 6 44.2
40 7 34.9
40 8 25.6
40 9 16.3
40 10 7
40 10.7527 0
%40 11 0
# vi: tabstop=20 nowrap nostartofline


==> 4DefaultOddMltiChannel.dat <==
%% LaTeX2e file `4DefaultOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
42 1 92.5714
42 2 85.1428
42 3 77.7143
42 4 70.2857
42 5 62.8571
42 6 55.4285
42 7 47.9999
42 8 40.5714
42 9 33.1428
42 10 25.7142
42 11 18.2856
42 12 10.857
42 13 3.42846
42 13.4615 0
%42 14 0
# vi: tabstop=20 nowrap nostartofline


==> 4DefaultevenMltiChannel.dat <==
%% LaTeX2e file `4DefaultevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
40 1 91.84
40 2 83.68
40 3 75.52
40 4 67.36
40 5 59.2
40 6 51.04
40 7 42.88
40 8 34.72
40 9 26.56
40 10 18.4
40 11 10.24
40 12 2.08
40 12.2549 0
%40 13 0
# vi: tabstop=20 nowrap nostartofline


==> 5AAAevenMltiChannel.dat <==
%% LaTeX2e file `5AAAevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
45 1 93.44
45 2 86.88
45 3 80.32
45 4 73.76
45 5 67.2
45 6 60.64
45 7 54.08
45 8 47.52
45 9 40.96
45 10 34.4
45 11 27.84
45 12 21.28
45 13 14.72
45 14 8.16
45 15 1.6
45 15.2439 0
%45 16 0
# vi: tabstop=20 nowrap nostartofline


==> 5DefaultevenMltiChannel.dat <==
%% LaTeX2e file `5DefaultevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
45 1 93.44
45 2 86.88
45 3 80.32
45 4 73.76
45 5 67.2
45 6 60.64
45 7 54.08
45 8 47.52
45 9 40.96
45 10 34.4
45 11 27.84
45 12 21.28
45 13 14.72
45 14 8.16
45 15 1.6
45 15.2439 0
%45 16 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/1AAAOddMltiChannel.dat <==
%% LaTeX2e file `1AAAOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
15 1 77.6
15 2 55.2
15 3 32.8
15 4 10.4
15 4.46429 0
%15 5 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/1AAAevenMltiChannel.dat <==
%% LaTeX2e file `1AAAevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
10 1 78.64
10 2 57.28
10 3 35.92
10 4 14.56
10 4.68165 0
%10 5 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/1DefaultOddMltiChannel.dat <==
%% LaTeX2e file `1DefaultOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
15 1 79.2
15 2 58.4
15 3 37.6
15 4 16.8
15 4.80769 0
%15 5 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/1DefaultevenMltiChannel.dat <==
%% LaTeX2e file `1DefaultevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
10 1 79.12
10 2 58.24
10 3 37.36
10 4 16.48
10 4.78927 0
%10 5 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/2AAAOddMltiChannel.dat <==
%% LaTeX2e file `2AAAOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
25 1 76.96
25 2 53.92
25 3 30.88
25 4 7.84
25 4.34028 0
%25 5 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/2AAAevenMltiChannel.dat <==
%% LaTeX2e file `2AAAevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
20 1 77.32
20 2 54.64
20 3 31.96
20 4 9.28
20 4.40917 0
%20 5 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/2DefaultOddMltiChannel.dat <==
%% LaTeX2e file `2DefaultOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
25 1 86.464
25 2 72.928
25 3 59.392
25 4 45.856
25 5 32.32
25 6 18.784
25 7 5.248
25 7.38771 0
%25 8 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/2DefaultevenMltiChannel.dat <==
%% LaTeX2e file `2DefaultevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
20 1 82.36
20 2 64.72
20 3 47.08
20 4 29.44
20 5 11.8
20 5.66893 0
%20 6 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/3AAAOddMltiChannel.dat <==
%% LaTeX2e file `3AAAOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
35 1 86.3543
35 2 72.7086
35 3 59.0628
35 4 45.4171
35 5 31.7714
35 6 18.1257
35 7 4.47996
35 7.32831 0
%35 8 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/3AAAevenMltiChannel.dat <==
%% LaTeX2e file `3AAAevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
30 1 80.4
30 2 60.8
30 3 41.2
30 4 21.6
30 5 2
30 5.10204 0
%30 6 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/3DefaultOddMltiChannel.dat <==
%% LaTeX2e file `3DefaultOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
35 1 90.6057
35 2 81.2114
35 3 71.8172
35 4 62.4229
35 5 53.0286
35 6 43.6343
35 7 34.24
35 8 24.8458
35 9 15.4515
35 10 6.0572
35 10.6448 0
%35 11 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/3DefaultevenMltiChannel.dat <==
%% LaTeX2e file `3DefaultevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
30 1 88.4
30 2 76.8
30 3 65.2
30 4 53.6
30 5 42
30 6 30.4
30 7 18.8
30 8 7.2
30 8.62069 0
%30 9 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/4AAAOddMltiChannel.dat <==
%% LaTeX2e file `4AAAOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
42 1 92.6857
42 2 85.3714
42 3 78.0572
42 4 70.7429
42 5 63.4286
42 6 56.1143
42 7 48.8
42 8 41.4858
42 9 34.1715
42 10 26.8572
42 11 19.5429
42 12 12.2286
42 13 4.91436
42 13.6719 0
%42 14 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/4AAAevenMltiChannel.dat <==
%% LaTeX2e file `4AAAevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
40 1 90.7
40 2 81.4
40 3 72.1
40 4 62.8
40 5 53.5
40 6 44.2
40 7 34.9
40 8 25.6
40 9 16.3
40 10 7
40 10.7527 0
%40 11 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/4DefaultOddMltiChannel.dat <==
%% LaTeX2e file `4DefaultOddMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
42 1 92.5714
42 2 85.1428
42 3 77.7143
42 4 70.2857
42 5 62.8571
42 6 55.4285
42 7 47.9999
42 8 40.5714
42 9 33.1428
42 10 25.7142
42 11 18.2856
42 12 10.857
42 13 3.42846
42 13.4615 0
%42 14 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/4DefaultevenMltiChannel.dat <==
%% LaTeX2e file `4DefaultevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
40 1 91.84
40 2 83.68
40 3 75.52
40 4 67.36
40 5 59.2
40 6 51.04
40 7 42.88
40 8 34.72
40 9 26.56
40 10 18.4
40 11 10.24
40 12 2.08
40 12.2549 0
%40 13 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/5AAAevenMltiChannel.dat <==
%% LaTeX2e file `5AAAevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
45 1 93.44
45 2 86.88
45 3 80.32
45 4 73.76
45 5 67.2
45 6 60.64
45 7 54.08
45 8 47.52
45 9 40.96
45 10 34.4
45 11 27.84
45 12 21.28
45 13 14.72
45 14 8.16
45 15 1.6
45 15.2439 0
%45 16 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/5DefaultevenMltiChannel.dat <==
%% LaTeX2e file `5DefaultevenMltiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
45 1 93.44
45 2 86.88
45 3 80.32
45 4 73.76
45 5 67.2
45 6 60.64
45 7 54.08
45 8 47.52
45 9 40.96
45 10 34.4
45 11 27.84
45 12 21.28
45 13 14.72
45 14 8.16
45 15 1.6
45 15.2439 0
%45 16 0
# vi: tabstop=20 nowrap nostartofline


==> Journal-Vehicular-Cloud (Copy)/StaticMultiChannel.dat <==
%% LaTeX2e file `StaticMultiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
10  10  10
10  10  15
10  10  20
10  10  25
10  10  30
10  10  35
10  10  40
50  10  45
50  10  40
50  30  10
# vi: tabstop=20 nowrap nostartofline
\end
%%%%%%%%%%%%%%%%%%%%
%%%%%%%% Histogram data for Advanced Acrtivity Aware Multi Channel Operation 1609.4
%%%%%%%%%%%%%%%%%%%%
\begin{filecontents}{AAAMultiChannel.dat}
l_0 l_1 l_2
30  10  10
30  10  15
30  10  20
30  10  25
30  10  30
30  10  35
30  10  40
30  10  45
30  10  40
40  30  15
# vi: tabstop=20 nowrap nostartofline


==> StaticMultiChannel.dat <==
%% LaTeX2e file `StaticMultiChannel.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2020/12/22.
%%
l_0 l_1 l_2
10  10  10
10  10  15
10  10  20
10  10  25
10  10  30
10  10  35
10  10  40
50  10  45
50  10  40
50  30  10
# vi: tabstop=20 nowrap nostartofline
\end
%%%%%%%%%%%%%%%%%%%%
%%%%%%%% Histogram data for Advanced Acrtivity Aware Multi Channel Operation 1609.4
%%%%%%%%%%%%%%%%%%%%
\begin{filecontents}{AAAMultiChannel.dat}
l_0 l_1 l_2
30  10  10
30  10  15
30  10  20
30  10  25
30  10  30
30  10  35
30  10  40
30  10  45
30  10  40
40  30  15
# vi: tabstop=20 nowrap nostartofline

